Nutritional Profile Estimation in Cooking Recipes

The availability of an accurate nutrition profile of recipes is an important feature for food databases with several applications including nutritional assistance, recommendation systems, and dietary analytics. Often in online databases, recipes are obtained from diverse sources in an attempt to maximize the number of recipes and variety of the dataset. This leads to an incomplete and often unreliable set of nutritional details. We propose a scalable method for nutritional profile estimation of recipes from their ingredients section using a standard reliable database for the nutritional values. Previous studies have testified the efficiency of string-matching methods on small datasets. To demonstrate the effectiveness of our procedure, we apply the proposed method on a large dataset, RecipeDB, which contains recipes from multiple data sources, using the United States Department of Agriculture Standard Reference (USDA-SR) Database as a reference for computing nutritional profiles. We evaluate our method by calculating the average error across our database of recipes (36 calories per serving) which is well within the range of errors attributable to physical variations.

==> food_des_copy.csv <==
S. No,long_desc,,,manufac_name,survey,refuse_desc,refuse_percent,sci_name,n_factor,pro_factor,fact_factor,_cho_factor
1,"Butter, salted",,,,Y,,0,,6.38,4.27,8.79,3.87
2,"Butter, whipped, with salt",,,,Y,,0,,6.38,,,
3,"Butter, without salt",,,,Y,,0,,6.38,4.27,8.79,3.87
4,"Cheese, blue",,,,Y,,0,,6.38,4.27,8.79,3.87
5,"Cheese, cottage, creamed, large or small curd",,,,Y,,0,,6.38,4.27,8.79,3.87
6,"Cheese, mozzarella, whole milk",,,,Y,,0,,6.38,4.27,8.79,3.87
7,"Milk, reduced fat, fluid, 2% milkfat, with added vitamin A and vitamin D",,,,,,0,,6.38,4.27,8.79,3.87
8,"Milk, reduced fat, fluid, 2% milkfat, with added nonfat milk solids and vitamin A and vitamin D",,,,,,0,,6.38,4.27,8.79,3.87
9,"Milk, reduced fat, fluid, 2% milkfat, protein fortified, with added vitamin A and vitamin D",,,,,,0,,6.38,4.27,8.79,3.87
10,"Milk, indian buffalo, fluid",,,,,,0,,6.38,4.27,8.79,3.87
11,"Milk shakes, thick chocolate",,,,,,0,,6.38,4.27,8.79,3.87
12,"Milk shakes, thick vanilla",,,,Y,,0,,6.38,4.27,8.79,3.87
13,"Yogurt, plain, whole milk, 8 grams protein per 8 ounce",,,,Y,,0,,6.38,4.27,8.79,3.87
14,"Yogurt, vanilla, low fat, 11 grams protein per 8 ounce",,,,,,0,,6.38,4.27,8.79,3.87
15,"Egg, whole, raw, fresh",,,,Y,,0,,6.25,4.36,9.02,3.68
16,"Egg, white, raw, fresh",,,,Y,,0,,6.25,4.36,9.02,3.68
17,"Egg, yolk, raw, fresh",,,,Y,,0,,6.38,4.27,8.79,3.87
18,"Apples, raw, with skin",,,,Y,,0,,6.38,4.27,8.79,3.87
19,"Apples, raw, without skin",,,,Y,,0,,6.38,4.08,8.92,3.95

